Harvesting Entities from the Web Using Unique Identifiers -- IBEX

In this paper we study the prevalence of unique entity identifiers on the Web. These are, e.g., ISBNs (for books), GTINs (for commercial products), DOIs (for documents), email addresses, and others. We show how these identifiers can be harvested systematically from Web pages, and how they can be associated with human-readable names for the entities at large scale. Starting with a simple extraction of identifiers and names from Web pages, we show how we can use the properties of unique identifiers to filter out noise and clean up the extraction result on the entire corpus. The end result is a database of millions of uniquely identified entities of different types, with an accuracy of 73--96% and a very high coverage compared to existing knowledge bases. We use this database to compute novel statistics on the presence of products, people, and other entities on the Web.

==> main.txt <==
Harvesting Entities from the Web
Using Unique Identifiers – IBEX
Extraction des entit´es du Web
a` l’aide d’identifiants uniques – IBEX
Aliaksandr Talaika
Max Planck Institute for Informatics, Germany
Joanna Biega
Max Planck Institute for Informatics, Germany
Antoine Amarilli
T´el´ecom ParisTech, France
Fabian M. Suchanek
T´el´ecom ParisTech, France
February 2015

1

Abstract
In this paper we study the prevalence of unique entity identifiers on the Web.
These are, e.g., ISBNs (for books), GTINs (for commercial products), DOIs (for
documents), email addresses, and others. We show how these identifiers can be
harvested systematically from Web pages, and how they can be associated with
human-readable names for the entities at large scale.
Starting with a simple extraction of identifiers and names from Web pages, we
show how we can use the properties of unique identifiers to filter out noise and
clean up the extraction result on the entire corpus. The end result is a database
of millions of uniquely identified entities of different types, with an accuracy of
73–96% and a very high coverage compared to existing knowledge bases. We use
this database to compute novel statistics on the presence of products, people, and
other entities on the Web.
This work was published at WebDB 2015 [40].
R´esum´e
Ce travail s’int´eresse aux identifiants uniques sur le Web. Ceux-ci incluent, entre
autres, les ISBN (pour les livres), les GTIN (pour des produits commerciaux),
les DOI (pour des documents), et les adresses de courriel. Nous montrons une
m´ethode syst´ematique pour extraire ces identifiants des pages Web, et pour les
associer a` des noms lisibles.
Nous pr´esentons d’abord une extraction simple des identifiants et des noms, et
nous montrons ensuite comment les propri´et´es sp´ecifiques des identifiants permettent d’´eliminer le bruit et de nettoyer le r´esultat de l’extraction sur la totalit´e du
corpus. Le r´esultat final est une base de plusieurs millions d’entit´es uniques, avec
une pr´ecision de 73–96%, et une couverture tr`es large compar´ee a` celle d’autres
bases de connaissances. Nous utilisons cette base de donn´ees pour calculer de nouvelles statistiques sur les pr´esence des gens, des produits, et d’autres entit´es sur le
Web.
Ce travail a e´ t´e publi´e a` WebDB 2015 [40].

2

1

Introduction

Unique ids. The Web is an almost endless resource of named entities, such as commercial products, people, books, and organizations. In this paper, we focus on those
entities that have unique ids. An id is any string or number that distinguishes the entity
in a globally unique way from other entities. For example, commercial products have
ids in the form of GTINs. These are the numeric codes printed below the bar code
on the package or item. They also frequently appear on the Web. Figure 1 shows an
excerpt from a Web page about a commercial product. The GTIN (8806085725072)
appears at the bottom right.

Figure 1: A Web page snippet about a product
But not just commercial products have ids. A surprisingly large portion of other
entities also do. Companies have tax identification numbers; books have ISBNs; documents have document identifiers; chemical substances have ids in the form of CAS
registry numbers, and so on. Quite frequently, Web pages that talk about these entities
also mention their ids.
Goal. Our goal is to harvest these ids at large scale from the Web, together with the
names of the entities that they identify. That is, our goal is to build a database that
contains, in the example, h8806085725072, Samsung Galaxy S4i. Using named entity
recognition (NER), ids and entity names can be spotted in the pages. However, a page
usually contains several entity names, and only one of them is usually the name of the
entity in question. The challenge is thus to associate, with each id, the proper name
for the entity. In the example, the challenge is to find that the correct name for the
id “8806085725072” is “Samsung Galaxy S4” – and not “Samsung”, “VAT”, or “GTI9295ZAADBT”.
It is far from trivial to associate the correct entity name to an id. First, Web pages
contain usually dozens of entity names, so it is not clear which one corresponds to
the id. In the example, “Samsung” is clearly an entity name, but not the correct one.
Worse, some Web pages contain several ids and several entity names at the same time,
so we must correctly match the ids and names on the page. The excerpt of Figure 1 is
taken from a page that lists dozens of Samsung products.
3

Finally, if we want to find entity ids and names at Web scale, we need an approach
that is both fast and resilient. It must run on hundreds of millions of Web pages, and it
must accept entirely arbitrary pages, with possibly erroneous content, broken structure,
or noisy information. This makes it impossible to rely on wrapper induction, or indeed
on any predefined or learnable DOM tree structure. We have to be able to find the entity
names in tables, in lists, as well as in plain unstructured text. These challenges come
in addition to the usual difficulties such as non-standard HTML code, non-semantic
markup (e.g., tables used for page layout), and creative tag combinations to arrange
tabular information.
Contribution. In this paper, we show how to systematically collect unique ids from
Web pages, and how to associate each id to the correct entity name. We first use vanilla
NER methods to extract ids and candidate names from each Web page. Then, we rely
on the inherent characteristics of unique identifiers to filter the name candidates so as to
keep only the correct names for the entities. Our method is scalable, fast, and resilient
enough to run on arbitrary Web pages.
This allows us to extract millions of distinct entities from the Web, with an accuracy
of 73% to 96% depending on the entity types. The result is a database of entity ids
and names, with information about which pages mention which entities. The crucial
advantage of our database is that every entity is guaranteed to be unique, so we can
count distinct entities without being biased by duplicates. Thus, we can perform a
detailed study of entities that exist on the Web: we can identify Web sites that are hubs
for books or documents, we can build statistics about frequent first names of people,
and we can determine which countries produce most products. We can trace producing
countries, importing countries, and the flow of products from one to the other. In other
words, we show not only how entities with unique ids can be extracted from the Web,
but also how they are distributed on the Web, and in the world.
Our contributions are:
• The paradigm of id-based entity extraction (IBEX), harvesting entity ids with their
names at large scale from the Web.
• A database of unique entities with millions of objects and an accuracy of 73–96%.
• Detailed analyses about the distributions of these objects.
The paper is structured as follows. We first discuss related work in Section 2. We then
define our problem in Section 3, and our approach to solve it in Section 4. The details of
Web page parsing are described in Section 5. We present our experiments in Section 6,
and show in Section 7 some examples of analyses that can be conducted on our entity
database. Section 8 concludes. This work was published at WebDB 2015 [40].

2

Related Work

Our goal is to extract unique ids from Web pages and to associate, with each id, the
correct entity name. We now survey related work about this goal.

4

2.1

Information Extraction (IE)

Named Entity Recognition. Named entity extraction (NER) is the task of recognizing
and categorizing real-world entities in textual resources (see [37, 13] for surveys). We
rely on NER to spot ids and candidate names in Web pages. However, our focus is not
on these methods. Rather, our focus is on associating, with each id, the correct name
among several extracted name candidates. While NER can spot entity names, it cannot
determine which entity name relates to which id, if the page contains several entity
names. Our approach aims at solving this problem.
Wrapper induction. Wrapper induction [49, 15, 14, 18, 50, 16, 17, 8, 22] learns the
structure of a Web page and produces a so-called wrapper, which can then be applied
to extract information from other Web pages of the same form. These approaches
exploit the fact that large Web sites are typically generated from a source by the help
of templates. In our setting, we cannot make such an assumption, because we target
arbitrary Web pages of arbitrary sites. We may have only a handful of pages for each
site, plus a large number of pages that do not belong to any large site. The DIADEM
project [19] can deal with such variety, but targets the deep Web, while we target the
surface Web.
Structured IE. A large suite of approaches (e.g., [2, 26, 27, 52]) aims at extracting
information from structured sources. Some techniques use visual clues [38, 6]; others make use of the DOM structure of the Web pages [47]. Yet others make use of
the schema [4]. Unlike these approaches, our method does not assume any particular
structure in Web pages. It does not require that pages resemble each other, it does not
need training data, and it does not assume a given schema. Rather, it works on both
structured and completely unstructured sources across arbitrary sites and domains.
Product extraction. One of the applications of our work is the extraction of commercial products. Previous work on product extraction focused on matching product
offers to products and their attributes [24, 25]. The work by [25] succinctly mentions
also manufacturer extraction from product titles. Supervised learning approaches have
been proposed to update product catalogues using new offers [32], or to determine
product prices [1]. These approaches, however, build on an existing catalog of products. This is because these KBs focus more on popular entities than on the long tail.
Our goal, in contrast, is the creation of such a catalog.
Other work [36, 35, 21] handles product attribute extraction. [34] gives a method
to discover product information regions on Web pages. While these approaches share
our goal of extracting product data from Web pages, they do not target the creation of
a global database of unique products, as we do.
Knowledge bases. Recent work has led to the automated creation of large knowledge
bases [39, 3, 11, 5]. These contain many popular and important entities, but do not
aim to be exhaustive. DBpedia, e.g., contains “only” a few ten thousand instances of
the class Product, most of them being named ships. Our goal, in contrast, is to collect
products systematically from the Web.
Web-scale databases. Several projects [43, 20, 7, 33, 51] construct a queryable
database of Web objects. While we share this goal, we use ids to achieve it. This
has two advantages. First, we can extract even from Web pages with poor structure, or
no structure at all. Second, we build a database of unique entities, where each entity is

5

guaranteed to appear at most once.

2.2

Entity Databases

There are several databases of unique Web entities.
Products. The UPC Database (http://www.upcdatabase.com) contains 1.6M ids
of commercial products, but is not available for download. GTIN13.com (http://
gtin13.com) and Smoopa (http://www.smoopa.com/) are other databases of ids,
but no information on their content is freely available. Amazon and other booksellers
store large numbers of ISBN codes, and some search engines may rely on a catalog of
products, but those databases are not available for download, because having a product
repository is a competitive advantage. Our open methodology and dataset, in contrast,
can be used freely by any vendor to improve coverage.
Documents. The International DOI Foundation (http://www.doi.org/) assigns
identifiers to text documents upon request. There are 84M document ids. However,
the foundation does not provide a central search capability across all DOI names, and
the data cannot be downloaded.
Chemistry. The Chemical Abstracts Service (CAS) (http://www.cas.org) maintains a registry of more than 71M organic and inorganic substances. However, this
data is not available for free. The Common Chemistry Website (http://www.
commonchemistry.org/) provides publicly available data, but for only 7,900 substances.
People. There are some commercial Websites that scrape the Web for personal data
(e.g. http://www.yasni.com/); however, they do not provide a downloadable
dataset of people. Social networks, likewise, harvest personal data, but do not make
them available for public use.
The main advantage of our database that it is freely available, while most existing databases are commercial. Furthermore, our method is a general technique that
can apply to any entities that have unique identifiers, whereas existing approaches are
domain-specific.

3

Problem Statement

Our goal is to build a database of unique entity ids from Web pages, and to associate
to each id a human-readable name. We now formally define our notion of ids and the
problem that we study.
Ids. For us, an entity is any real-world object such as a person, a book, a product model,
or a shipping container. An id is a string that is used as an identifier for an entity.
There are different types of ids, i.e., groups of ids that follow the same syntax, and
that refer to entities of the same domain. For example, ISBNs are always sequences
of 10-13 digits, and they are used to identify books. CAS numbers are sequences of 8
digits that identify chemical substances. The only assumptions that we make is that no
two entities can have the same id (e.g., one ISBN cannot refer to two different books),
and that one entity can only have one id in one type (e.g., a book can only have one

6

Table 1: Id types
Id type

Entities

ISBN
GTIN
CAS
DOI
VATIN
BIC
NSN
ISIN
VIN
GRID
ISAN
Pub#
ILU
MESH
OMIM
ICD-10
Email
IBAN
Phone

Books
Products
Chemicals
Documents
Companies
Banks
Military products
Stocks
Vehicles
Digital recordings
Audiovisual material
US Patents
Containers
Chemicals
Diseases
Diseases
People/organizations (pseudo-id)
People/organizations (pseudo-id)
People/organizations (pseudo-id)

ISBN, but it can have also a GTIN, because GTINs are a different id type that happen
to include books).
In some cases, we cannot make the assumption that entities have only one id in a
type. For example, every personal email address belongs to one person, but one person
can have several personal email addresses. In this case, we call the identifier a pseudoid. Our approach can also collect entities by their pseudo-ids, but it cannot guarantee
the uniqueness of the collected entities in this case: for instance, the same person may
appear multiple times in the constructed database, under their various email addresses.
We assume that every entity has one or several names. A name is a human-readable
string that identifies the entity intuitively.
Examples. The notion of ids and id types is a very general one, so our approach will
apply to a large variety of domains. Table 1 presents examples of id types. They cover
entities that are intrinsically Web-based, such as Web documents, but also a large number of real-world entities, such as chemicals, commercial products, vehicles, books,
magazines, and many more. Our experiments in this paper will focus on the following
id types:
• Global trade item numbers (GTINs) are identifiers for commercial products. They
are the generalization of previous product ids such as UPCs, UCCs, and EANs.
They also generalize ISBNs (for books). GTINs are assigned by the GS1, an international standards body, and can identify anything from digital cameras and kitchen
appliances to books, toys, and pencils.

7

Table 2: Examples for ids and entity names
Id type

Id

Entity name

GTIN

00068888883955

GTIN

09783540442820

CAS

78123-16-7

CAS

67011-42-1

DOI

10.1037/a0024143

DOI

10.2136/sssaj198...

Email

widom@cs.stanford.edu

Pyramid PA305 100w Rack Mount Amplifier
with Mixer
Machine Translation: From Research to Real
Users
N-benzyl-2-(2-methyl-1H-indol-3yl)acetohydrazide
3-acetamido-5-(hexanoylamino)-2,4,6triiodo-benzoic acid
Cognitive niches: An ecological model of
strategy selection.
A Simple Method for the Estimation of Calcium and Magnesium Carbonates
Dr. Jennifer Widom

• CAS numbers are identifiers for chemical substances. They are assigned by the
Chemical Abstracts Service to all substances described in the open scientific literature.
• Digital object identifiers (DOIs) are used to identify electronic documents such as
PDF files. A DOI takes the form “prefix/suffix”. The DOI Foundation assigns the
prefixes centrally to registered document providers, and the providers assign the
suffix locally to the documents they produce.
• email addresses as pseudo-ids for people.
All of these id types have in common that there is no structured open registry of all
their entities (see Section 2.2). Table 2 gives real examples of entities of these types,
obtained from our data.
Problem statement. The input to our method is a set of Web pages obtained from a
Web crawl. In addition, we are given an id type t and two NER modules for t: the
id validator ftid and the name finder ftname . The id validator is a function that takes
as input a string and returns true iff the string is an id of type t. The name finder is a
function that, given an id of type t and a string, extracts possible candidate names for
that id from the string. These can be single tokens or multi-words.
The problem is that we will sometimes find multiple ids accepted by ftid on the
same page, and ftname will typically extract a large number of name candidates. Our
goal is to figure out which candidate belongs to which id, and what is the best name
for which id. This is particularly difficult if a page talks about several entities, and thus
contains several ids and several names. Even if the page just talks about one entity,
it typically contains dozens if not hundreds of name candidates. As we will show, the
correct name can be selected with high precision by leveraging the uniqueness property
of ids at large scale.
The output of our method is an entity database for type t, which contains ids of
type t, and associates each id with the name of the entity – much like Table 2. In

8

addition, we store with each entity the URLs of the Web pages where the entity was
found.

4

Approach

We first describe our approach, and next discuss the coverage that we can expect from
it.

4.1

Method Description

In all of the following, we assume given a set P of Web pages, an id type t, and
NER modules ftid and ftname for that type. Our approach proceeds in 3 phases. We
first describe our algorithm at a high level, deferring the implementation of Phase 1 to
Section 5 and more details to the appendix.
Phase 1. The first phase extracts ids and name candidates. Let us consider one page
p ∈ P. We first split the page into records r1 , . . . , rn , where each record is a region
of p that contains exactly one id. For each record ri , we extract the id idi and all name
candidates namei, j , j = 1, ..., mi . To account for differences in writing, we normalize
all name candidates by upper-casing them, and by retaining only letters (alphanumeric
characters for CAS). Each name candidate also comes with a score that indicates its
likelihood of being the correct name for idi . We discuss different scoring models and
our final choice in Appendix A.
The result of this process is a table of the following form for each record ri :
R1ip ··= {hidi , namei, j , scorei, j , url(p)i | j = 1, ..., mi }
Its rows contain the id, a name candidate for this id, a score for this name candidate,
and the URL of the page. Note that the same name may occur multiple times in R1ip
(with the same score or with different scores) if the same name was extracted multiple
times in ri . The output of the first phase is then the union of these tables:
R1 ··=

[

R1ip

p∈P,ri ∈p

Again, R1 will contain several name candidates for the same id, extracted from the
same page or from different pages. It may also contain the same name multiple times.
The idea is that the subsequent phases will filter out the erroneous names.
Phase 2. The previous phase has just extracted all possible name candidates for all
id occurrences. Hence, R1 is very noisy and contains a large number of wrong candidates. For instance, some name candidates are not entity names, but rather descriptive
elements, such as “Price”, “see also”, or “plastic”. This problem could be reduced by
using a better entity tagger ftname , but will ultimately always appear.
Since our corpus of Web pages is large, we expect such non-specific names to
appear uniformly over several ids, whereas the correct names will accumulate on one
id. As an example, Figure 2 shows three real distributions of names across ids from
our experiments (Section 6). The chemical name “amphetamine” appears 120 times
9

100
60

60

60

50

50

50

40

40

40

30

30

30

20

20

20

10

10

10

plastics

amphetamine

propionate

Figure 2: Frequency of occurrence of a name per id. The ith bar indicates how many
times the name occurs with its ith id.
with 10 different ids. But it appears 99 times for one of these ids (which is the correct
id of amphetamine). The non-specific names “plastics” and “propionate” appear more
uniformly with different ids.
Our goal in Phase 2 is to identify names such as “amphetamine” that show a clear
preference for one id. Formally, we count for each name n how often it appears with
the id id in R1:


freqn (id) ··= {hid 0 , n0 , s0 , u0 i ∈ R1 | n0 = n, id 0 = id}
Now, we attempt to identify names n whose distribution freqn shows a clear outlier. We
experimented with several outlier detection methods, which we detail in Appendix B.
In the end, the following technique works best. Let idn1 and idn2 be the ids with the
highest and second highest value for freqn (·), breaking ties arbitrarily. The distribution
freqn (·) is said to have an outlier if idn1 appears in more than 30% of the cases, and at
least 3 times more often than idn2 .
freqn (idn1 ) >0.3 × ∑ freqn (i)
i

freqn (idn1 ) >3 × freqn (idn2 )
This technique is robust enough to work across the board for all id types that we considered. If a name appears with only one id, it is always considered an outlier. Now,
Phase 2 removes all names that show no clear outlier:
R2 ··= {hidn1 , n, s, ui | hidn1 , n, s, ui ∈ R1, n has outlier idn1 }
The result is a table R2 containing names that are specific to one id.
10

Phase 3. While we have now filtered out the insufficiently specific names, entities
may still have several names, some of which may be wrong. To remove less likely
names, we pick, for each id, the name that appears the most often. If the most frequent
candidate names have the same frequency, we take the one with the highest score (ties
on the score are resolved arbitrarily):
R30 ··= {hid, n, s, ui | hid, n, s, ui ∈ R2, freqn (id) = max freqn0 (id)}
n0

R3 ··= {hid, n, ui | hid, n, s, ui ∈ R30 , s maximal for this id}
The result table R3 of Phase 3 contains, for every id, a single name, and the URLs of
all Web pages where this entity was found. This is our final entity database.

4.2

Coverage

If we wanted to build a comprehensive database of all entity ids on the Web, we would
have to parse all existing Web pages. However, in practice, we only have access to
a subset of pages that was found through crawling. Hence, our dataset is necessarily
incomplete. It may happen, for example, that we see the same entity id over and over
again in our crawl, instead of seeing new ids that we could add to our collection. In the
worst case, we could crawl half of the Web, but see only a small fraction of the distinct
entities that exist.
Fortunately, this is unlikely to happen if we assume the crawl is sufficiently random.
To show this, we focus on the set W of pages on the entire Web that mention at least
one entity of type t, and we consider P 0 ··= P ∩ W the set of the input pages P that
mention some entity of type t. We write α for |P 0 | / |W |, and we assume that P 0 is a
subset of α |W | pages drawn uniformly at random in W .
We call E the set of all different entities of type t appearing in W , and E 0 ⊆ E
those appearing in P 0 . Intuitively, E 0 are the entities of E that we can extract from our
sample. We assume that some entity of E occurs in strictly more than one page of P,
and we claim:
Theorem 1 For any fixed 0 < α < 1, the expected value of |E 0 | over draws of P 0 is
strictly greater than α |E |.
In other words, if we crawl a random subset of 50% of all Web pages that mention
entities, then we can expect to see more than 50% of all entities in our sample.
Intuitively, we show that, for any entity e ∈ E , the probability of obtaining e is ≥ α,
which can be seen by choosing one arbitrary page p where e occurs and noticing that
the probability of drawing p is at least α. We now give the detailed proof:
Proof 1 Call x the expected value of |E 0 |. For each entity e ∈ E , define a random
variable Ee which is 1 if e occurs in P 0 , and 0 otherwise. It follows that |E 0 | = ∑e∈E Ee ,
as the number of entities occurring in P 0 is the sum, for each entity, of 0 if it occurs
in P 0 and 1 otherwise. Now, by linearity of expectation, x is the sum of the expected
values of the Ee , and, as Ee ∈ {0, 1}, this means that x = ∑e∈E qe , where qe is the
probability that Ee = 1.

11

We now show that qe ≥ α for all e ∈ E . Indeed, let us fix e ∈ E , and let pe ∈ W be
an arbitrary page where e occurs. Let Ee0 be a random variable which is 1 if pe occurs
in P 0 , and 0 otherwise, and q0e be the probability that Ee0 = 1. By definition Ee0 = 1
implies that Ee = 1, so that qe ≥ q0e . Now, the variable Ee0 can be modeled as a hypergeometric distribution with the following parameters: the number of draws is α |W |
(corresponding to |P 0 |), the number of successes is 1 (corresponding to the page pe ),
and the population size is |W |. Indeed, Ee0 is the number of successes (here, 0 if pe is
not drawn and 1 if it is drawn) when drawing |P 0 | pages, without replacement, from
the |W | possible pages. Hence, from the probability mass function of the hypergeomet|P 0 |
|W |−1  |W | 
ric distribution, we deduce that q0e = |P
0 |−1 / |P 0 | , which simplifies to |W | , that is,
q0e = α, so that qe ≥ α.
What is more, letting e0 ∈ E be an entity that occurs in strictly more than one page
of P, we have qe0 > q0e0 . Indeed, if p0e0 is a page different from pe0 where e0 occurs,
there is a draw of P 0 where we have Ee0 0 = 0 but Ee0 = 1, namely, any draw where
p0e0 ∈ P 0 but pe0 ∈
/ P 0 . Hence, as these additional draws have non-zero probability,
0
qe0 > qe0 .
Now, putting it together, we have that x = ∑e∈E qe > ∑e∈E q0e , as the bound is strict
for the term with e0 . By the above, this simplifies to x > α |E |.

5

Implementation

We now discuss the detailed implementation of Phase 1 of our method from Section 4,
where we parse a Web page to extract records, ids, and name candidates.

5.1

Parsing Web Pages

Requirements. The Web pages that we consider are written in HTML, which can in
theory be parsed to a DOM tree that represents the structure of the page. However,
while HTML defines tags with nesting syntax and semantics, neither of them is always
respected by Web site creators. In fact, a large number of HTML documents on the
Web cannot be properly parsed into a DOM tree because they are not well-formed.
In addition, the structure of the DOM tree does not correspond to the page structure
as seen by a human. For example, if a page contains several H 1 tags, then a human
sees several sections. The DOM tree, however, contains just one parent node with H 1nodes and text-nodes in alternation as children. If the page discusses different entities,
then it is likely that each entity falls within one H 1-dominated block (see Section A for
experiments on this). The DOM tree, however, does not make this directly apparent.
More generally, many websites use HTML markup in a non-semantic way which leaves
little information in the DOM tree about the relationship between the elements in the
page.
This problem is well-known, and it is addressed by work on Web page segmentation. Most approaches, however, render the page visually [28, 20, 49, 10], including
layout or style sheet analyses. This is too expensive in our scenario, where we need
a rough and rapid segmentation of pages at Web scale. Other approaches use ma-

12

chine learning [53, 47], but there is no training data in our scenario. Another method,
MDR [47], can detect tabular structures in Web pages. Our method is inspired by
MDR, but more generally applies to Web pages without tabular structures. Most importantly, it is robust enough to work on Web pages without a proper DOM tree, and
simple enough to run at Web scale on arbitrary input.
Frame trees. We segment the HTML page p into a frame tree (the name of which is
not related to frames in HTML documents). A frame tree looks like a DOM tree, but
contains additional nodes for blocks that are introduced by separators. A separator is
a tag that starts a new paragraph, such as H 1,..., H 6, HR, BR, sequences of BR, and P.
Any opening HTML tag starts a new frame, and any matching closing tag closes the
current frame. If there is no closing tag in a scope of a parent frame, then the current
frame is closed when the parent frame is closed. Additionally, every separator starts a
new frame that ends at the next occurrence of a separator of equal or higher weight, or
at the end of a parent frame.
Algorithm 1 parses an HTML document recursively into a frame tree. It is called
initially with a dummy parent tag DOC, and relies on a containment relation  on tags,
so that t  t 0 if a tag t can contain a tag t 0 . For example, DOCHTMLBODYDIV.
This order can be derived from the HTML grammar. In addition, we introduce an
artificial tag t ∗ for every separator tag t. For example, we introduce the tag H 1∗ , which
will be the label for a frame that consists of a H 1-header and the following text. We
extend  to cover also these tags. For example, a H 1-frame can contain H 2-frames:
H 1 ∗  H 2 ∗ . The algorithm yields a tree of frames, whose leaf nodes are text nodes. We
call these nodes text frames. Algorithm 1 will produce frame trees even if the page is
not fully standards-compliant.
Example. Consider the following HTML document:
<body>
<h1>Samsung Galaxy S4</h1>
<p>Id: <b>8806085725072
<h1>Accessories
<h2>Galaxy S4 Charging Cable</h2>
4047443213525
</body>
This document is not correct HTML: there is no <html> or <head> element, closing tags are missing, etc. Yet, Algorithm 1 is able to parse this document, yielding the
frame tree of Figure 3 (omitting the dummy DOC node). The figure shows ids in bold
and the names that should be extracted in italics.

5.2

Extracting Records

Algorithm 1 has produced a frame tree for an input Web page. We now show how to
find records in this tree. A record r of type t in a page p ∈ P is a subtree rooted at
some node of the frame tree of p that contains a single id of type t. For this, a text
frame must correspond exactly to one id, with no surrounding text. We say that r is a
13

BODY

H 1*

H 1*

H1

H1

P

H 2*

Samsung Galaxy S4 Id: B Accessories H 2 4047443213525
8806085725072

Galaxy S4 Charging Cable

Figure 3: Frame tree produced by Algorithm 1

detail record if it is the only record of p; otherwise, we call it a free record. Intuitively,
detail records occur when the entire page is concerned about the entity, and free records
typically belong to listings of entities, such as lists or tables, or possibly free-floating
descriptions of entities.
We find records on a page as follows. We apply the id validator ftid to all text
frames of the frame tree, and mark the frames that are accepted by the validator and are
therefore valid ids. If the page contains exactly one id, we have a detail record, which
is just the root frame of the entire page. If the page contains several ids, we traverse the
frame tree in a depth-first search. As soon as we find a subframe that contains exactly
one id, we construct a free record from that subframe. In our example in Figure 3, we
would find two free records, rooted at each H 1* node. Note that multiple occurrences
of the same id in a page will always be allocated to different records.
Once all records in a page have been identified, the function ftname is applied to all
text subframes of each record. This yields a set of candidate names per record. In our
example in Figure 3, we would extract the candidate Samsung Galaxy S4 for the first
id, and the candidates Accessories and Galaxy S4 Charging Cable for the second id.
The ids together with their candidate names make up the table R1 of our Phase 1.

5.3

Discussion

We remark that our approach deals correctly with many common structures in HTML
documents that refer to entities. If, for example, each row of an HTML table contains
an id, then each row will become a record in Algorithm 1. Similarly, for HTML lists,
if each item in an HTML list contains an id, then each item will become a record, and
so on for any other repetitive structure, no matter which tag is used to delimit the items
(TABLE, UL, or any other tag). Conversely, a TABLE tag that does not actually describe
a table will not confuse the algorithm. This makes the algorithm robust enough to run
on arbitrary Web sites.
If each row of a table corresponds to an entity, one could expect that entity names

14

will all be in the same column. Conversely, a column that always contains the same
word is unlikely to contain an entity name. As our approach is generic, Phase 1 extracts
all candidate names agnostically. Then, Phase 2 (see Section 4) will remove globally
frequent names. Thus, Phase 2 will have the same effect as discarding frequent words
from table columns, just that it operates on a global table. Finally, Phase 3 will choose
the most frequent name for an id. Thus, Phase 2 and Phase 3 together act like the
TF-IDF mechanism in information retrieval.

6

Experiments

This section presents our experimental results. We first describe our setup. Our input is
the ClueWeb corpus, a large Web crawl. We target the English portions of ClueWeb09
and ClueWeb12. In total, our corpus is around 35 TB in size, and contains 1.2 billion
Web pages. We ran our approach on this corpus for the id types GTIN, CAS, and
DOI, as well as the pseudo-id email1 . We used the simple NER modules described in
Appendix C.
We implemented our algorithm in a Map-Reduce framework. Phase 1 is highly
parallelized, with every mapper extracting from a different part of the corpus. Phase 2
and Phase 3 are classical grouping tasks, which come natively with the Map-Reduce
framework. The extraction process took 10 hours on a Hadoop cluster of 10 nodes,
with the total capacity of 80 map-reduce tasks, amounting to an average of about 3,000
pages, or 100 MB, processed per second and per node.

6.1

Entity Extraction

Quality. To verify the quality of our name extraction, we produced a gold standard
set of ids and entity names. For this purpose, we randomly sampled, for each type,
200 occurrences of ids in pages from our Web corpus. We annotated each id manually
with its correct name in the page. Then, we compared the output of each phase to this
gold standard. We measured accuracy and recall and the total number of items after
each phase. For the first two phases, as there are multiple name candidates per id, we
pick one name at random for each id, to simulate a guess. Table 3 shows our results.
To perform the evaluation, we considered each id, and compared the assigned name to
the correct name from the gold standard. Accuracy is the proportion of correct names.
Recall is the proportion of correct names that was correctly assigned. To make sure
that our results are statistically significant, we compute the Wilson score interval [9]
for each evaluation2 .
As we can see, Phase 1 cannot find all entities that have an id. It also has a low
accuracy, because it produces many name candidates, one of which is chosen at random
for the evaluation. This is essentially what a naive baseline algorithm would do: it
would extract all candidate names on a Web page, and assign one name at random to
each id on that page. As we see, the performance is mediocre, with a accuracy of 38%
1 Since

many people share the same name, we skipped Phase 2 for email addresses.
score allows estimating the true ratio of correct names in a population of arbitrary size from a
sample, if the sample is drawn randomly (as in our case).
2 This

15

for GTINs. The beauty of our approach is that even with such mediocre results in the
first phase, the second phase filters out erroneous names, increasing the accuracy and
yielding very good results overall. The third phase guesses the correct name for each
entity, which increases the accuracy even further – up to 96%. The systematic cleaning
of Phase 2 and Phase 3 can double the accuracy for products. The recall varies through
the phases, since the set of candidate names per id shrinks, which may increase or
decrease the recall. In the end, our method assigns the correct name for 83% of the
products, 96% of the chemical substances, 73% of the documents, and 90% of the
email addresses.
Quantity. As Table 3 shows, our database contains 2,550,703 products, 235,779 chemical substances, 1,038,950 documents, and 13,625,859 email addresses. 55.6% of our
products are books. The other products include things as diverse as office supply items,
DVDs, or USB cables. While email addresses are pseudo-ids, and we cannot guarantee
uniqueness in this case, all other ids are unique. This means that our numbers provide
a lower bound for the number of chemical substances, unique documents, books, and
commercial products on the Web. Our database is also orders of magnitude larger than
other public databases.
To estimate the coverage of our database, we compared our data to the YAGO
KB [39], focusing on books, whose ids (ISBN codes) are known to YAGO. YAGO
contains 11,271 books with an ISBN. Of these, 1,662 appear in our database. We
assume that we missed some of the YAGO books because Wikipedia, the source of
YAGO, is not necessarily entirely in our corpus; furthermore, our cleaning phases may
remove correct book candidates. By contrast, our database contains 1.4 million books
that are unknown to YAGO.

6.2

Extensions

Attribute extraction. Entities can have certain attributes. Commercial products, e.g.,
can have a price, and chemicals have a molecular formula. To show that our approach
could in principle be extended to extract also the attributes of an entity, we consider the
extraction of molecular formulae for chemical substances (e.g., “Cd5Cl(PO4)3”). We
build a regular expression that accepts any sequence of names and digits, where each
name has to be a valid chemical element name from the periodic table. This yields an
attribute-finder, which works analogously to a name finder, and which runs through all
3 phases. With this approach, we could extract 1,662 chemical formulae. We picked
a random sample of 50 values, and checked them manually. We obtain an accuracy of
93%±6%3 . This analysis just serves to showcase that our approach could be extended
to extract also attributes of the entities.
Other id types. In order to estimate the potential of our approach for other types
of ids, we implemented the name finders and id checkers for ICD-10 disease codes,
OMIM disease codes, VATIN company tax codes for France, and MESH chemical
codes. On our corpus, the algorithm returned 2,661 distinct ICD-10 diseases, 2,418
distinct MESH chemicals, 7,521 OMIM diseases, and 240 VATIN companies. On the
3 The center of the Wilson interval, 93% is the estimated ratio, which may differ from the percentage of
correct evaluations.

16

French part of ClueWeb 2009, in contrast, we found 2,233 distinct VATIN companies.
These numbers make us believe that our approach can be extended to different types of
ids and to different corpora.
Extrinsic application. Our data can be seen as a basic knowledge base (entities, labels, ids, types) and thus can be used in different scenarios employing KBs. As a
proof of concept we merged our data with the YAGO KB [39] and fed the data to the
PATTY system [31]. PATTY finds typed textual patterns between named entities in a
corpus, such as “X was born in Y”. Run with YAGO on the New York Times corpus,
it produces 99k such patterns. If our database is added, it produces 17k new patterns.
Manual inspection shows that these come mostly from person names (“X called her
husband Y”), but also from products (“X to buy DET ADJ cellphone like DET Y”).

7

Analyses

Our dataset is a huge resource of Web objects, which can give rise to different analyses – much in the spirit of Culturomics [29]. The following experiments illustrate
this.

7.1

Resources

Our dataset can identify Internet domains that are particularly rich in different types of
Web entities. In Table 4, we show the best data sources that we could determine for
email addresses, chemicals, and documents. This analysis could help steer information
extraction approaches to target domains that are rich in the desired items. Most notably,
amazon.com is not among the most common domains. We assume that, if it were added
to the crawl, it would multiply the number of products that we would find.
We also computed the most frequent email providers occurring in the email addresses that we collected (Table 7). Our email addresses come mostly from Gmail,
followed by Yahoo! and Hotmail. These are indeed the top three email providers, as
determined by the Techspot magazine [41].

7.2

People

Common names. Our extraction found 13 million email addresses with an associated
person name. However, email addresses are only pseudo-ids: a person can have several email addresses, and so we may not conclude that we found 13 million people.
However, we may assume that the number of email addresses that a person owns is
independent of their name. Therefore, we can compute the most common given names
and the most common family names on the Web (Table 5). The popular first names
that we found correspond roughly to the frequent English names. Our top 50 male
given names cover 43 of the top 50 male given names of the US 1990 census data [42].
We also mined the most common complete names, with “John Smith” being the single
most common name.
Gender. We extended our analysis to finding the gender of the people on the Web.
By intersecting our set of given names with the US census data about common female

17

and male first names, we can assign a gender to each person name. For the 331 unisex
names, we attributed both genders proportionally, based on the name frequency statistics, to take advantage of any gender priors on them. We find that women are slightly
under-represented: out of 11.6 million names in our database whose gender we could
identify, only 47% were female. 1,990,290 names were not recognized as American
names.

7.3

Commercial Products

Company names. The first 4-7 digits of the GTIN identify the company that produced
the product. Unfortunately, there is no publicly available database that maps these
prefixes to company names. Therefore, we resorted to the following method. We
assume that the product titles often contain the company name. We grouped the GTINs
by their 4-digit prefix. Then, we computed the word that was most frequent within a
group, but infrequent outside the group. A manual analysis on a random sample of
80 products shows that this method can indeed identify the company name (or at least
part of it) correctly in 83% of the cases, with a Wilson score interval of ±7%. Table 6
shows the companies with the most products.
Countries. The first 3 digits of a GTIN identify the country of production of a product.
To conduct this analysis, we extracted the GTINs from the entire ClueWeb corpus (not
just the English one). We calculated the number of unique items produced in different
countries, and show the top countries in Table 8. If we compare the ranking to the list of
countries by GDP (as provided by the World Bank [44]), we find a remarkable overlap.
Our top 5 countries cover 4 out of the 5 countries with highest GDP. To investigate
this similarity further, we built a vector that contains, for each country, the number of
products that we could find. We built another vector that contains, for each country,
its GDP. We find a cosine similarity of 79% between these vectors. We take this as an
indication that the GTINs can serve as a proxy of the productivity of a country.
Global trade. While the GTIN indicates where a product was produced, the top level
domain of a page where the product appears probably identifies a country where the
product is sold. This allows us to trace which countries export to which other countries.
We grouped the countries by the regions that the World Trade Organization (WTO)
uses [45]. We took again the GTINs from the entire ClueWeb, and plotted the trade
flow on a map4 (Figure 4). “CIS” stands for the Commonwealth of Independent States,
which consists of the former Soviet Republics. The size of the circles corresponds to
the number of products produced in and advertised within one region. The size of the
arrows corresponds to the number of products produced in one region and advertised
in another one. The scale is logarithmic. We found no products produced in Africa
and advertised in Africa. The other quantities correspond roughly to what one would
expect: Europe, North America, and Asia are the dominant exporters.
We compared our analysis to the true flow of products between the regions, as estimated by the WTO [46]. For each region, we construct a vector that contains the
number of exported products for each target region. We compare this vector to the vector of exported merchandise in US$ from the WTO. We computed the cosine similarity
4 by

Wikicommons user E Pluribus Anthony

18

of the vectors for each region, and found remarkable overlap. The similarity is lowest
(49%) for the Middle East. We hypothesize that this is due to the fact that the Middle
East exports many commodities that are not sold by GTIN. For Europe, Asia, and the
CIS, however, the values are over 95%.

8

Conclusion

In this paper, we have shown how to harvest entities with unique ids systematically
from the Web. By making use of the properties of ids, we could extract entity names
with an accuracy of 73–96%. This allowed us to create a database of 13 million email
addresses with their name, 235 thousand chemical substances, 1 million documents, 1.4
million books, and 1.1 million other commercial products. We believe that this dataset
is the first public database that contains so many such items in a canonicalized manner.
We have shown possible uses of this database by conducting a number of analyses,
which include the frequent names of people, and the flow of trade in the world. We
expect that many more exciting experiments can be conducted with our data.
We believe that our methodology is applicable not just to the types of entities that
we picked here as examples, but also to a broad range of other entities. It should
be possible to extract banks, companies, audiovisual material, or possibly even social
network ids. This will make the Web more and more semantic, and thus help making
the Internet ever more useful.
All data and analyses are publicly available at http://resources.mpi-inf.
mpg.de/d5/ibex.
Acknowledgements. We are grateful to Pierre Senellart for his useful feedback. This
work has been partly funded by the T´el´ecom ParisTech Research Chair on Big Data and
Market Insights, as well as by the Labex DigiCosme (project ANR-11-LABEX-0045DIGICOSME) operated by the French ANR as part of the program “Investissement
d’Avenir” Idex Paris-Saclay (ANR-11-IDEX-0003-02).

19

Figure 4: Intra- and inter-regional trade (log-scale)

A

Scoring Name Candidates

We now discuss several design alternatives for the scoring model used in Phase 1. We
compare the performances of the design alternatives on test data. For this, we use the
same experimental setup as in our final experiments (see Section 6).
Score design. In Phase 1, each pair of an entity id and an entity name receives a
real-valued score. The score can also be NIL, meaning that the candidate name is
completely removed from the list. To evaluate different design alternatives for scoring
models, we compared them against a gold standard constructed in the following way.
We first ran just the id validator ftid for all id types t on all text frames of all pages of our
corpus. We sampled a set of 200 id occurrences randomly for each type (different from
those of Section 6). We manually inspected the Web pages where these ids occurred,
and extracted the correct entity name for each id by hand.
Now, to evaluate the performance of a scoring model against this gold standard, we
run Phase 1 of our extraction on all pages of P, and rank for every id all the candidate
names by decreasing score, breaking ties arbitrarily. (Note that the scoring model may
also remove a candidate entirely from the list.) Our goal is to design a scoring model
that retains the correct name candidates, and ranks them closer to the top. Formally,
we compute the precision at rank i as the proportion of ids with non-empty rankings
where the correct name is among the first i ranked candidates. The recall at rank i is
the proportion of ids where the correct name is among the first i. We tried different
scoring models. Table 9 shows the results for GTINs, choosing for each scoring model
the rank that maximises the precision (the results for the other types are comparable).
Models for detail records. We now present the various scoring models that we evaluate, looking only at detail records. Our first scoring model, random, assigns the same
value 1 to all candidates. Thus, the precision and recall reflect what a random assign-

20

ment of extracted entity names to ids would produce. Predictably, the performance is
not very impressive, and the maximum precision of 86% is achieved only at rank 285
(we do not achieve a precision of 100% because the NER modules are not perfect).
Our next scoring model, title, removes a name if the name does not occur in the
TITLE tag of the page (and assigns 1 otherwise). This decreases recall slightly, but
improves the rank with maximal precision drastically, to 17. We observed that the
name of an entity occurs before the id in the large majority of cases. Hence, our next
model, order, removes a candidate if it appears after the id in the HTML file (and
assigns 1 otherwise). This decreases the recall only slightly, but improves the rank
with maximal precision to 187. The table shows that a combination of the order and
title feature improves the rank with maximal precision even to 6.
Through manual inspection, we found that name candidates that are closer to the id
are more likely to be the correct name. Hence, our next scoring model, distance, scores
a name by the negative distance between the name and the id. If, e.g., there are 5 name
candidates that lie between the current candidate and the id, then the score will be -5.
Combining order with distance (by using the distance score, and removing a candidate
if order says so) has a very positive effect on the rank with maximal precision.
We also observe that the tags that contain the name candidate play an important
role. For example, a headline H 1 is most likely the entity name, even if it is far away
from the id. Hence, our next scoring model assigns a score of 1 for “hiding tags”
such as SMALL or STRIKE, a score of 2 for plain text, 3 for “highlighting tags” such
as B or I, and 4 for headers such as H 1. Any finer scale of styles did not seem to
have any additional effect. We found that we achieve the best results if we remove all
candidates that do not have a tag score of 4. This is what the scoring model style4 does.
By combining all of these scoring models, we achieve very good precision already at
rank 1. This combined model is what we will use for detail records.
Models for free records. The title feature cannot be applied to free records. However,
a variant of order, which restricts the extraction to the first 3 text frames of each record,
yielded good precision (shown as first3). The style score, likewise, helps. If we combine these two scoring models (by using the full style score as described above, and by
removing any candidates beyond the 3rd text frame), we obtain very good precision at
a very small rank already. This is the scoring model that we use in the experiments for
free records.

B

Outlier Detection

We now discuss our choice of how to detect outliers in Phase 2. Our goal is to exclude
names that are associated with many different ids, as we expect them to be general
words rather than entity-specific names. Like in Appendix A, we rely on experiments
to identify the best design choices.
We first ran Phase 1 on the entire corpus, and collected the ids with their name
candidates. Figure 5 shows the number of ids that each particular name occurs with
on a log-log scale. Most names occur with only one id. However, there are names
that occur with multiple ids, and not all names that occur with multiple ids are noise.
For example, the names “plastics”, “amphetamine”, and “propionate” each occur with
21

10^7
CAS.Name
DOI.Name
GTIN.Name
Email.Name

10^6

occurences

10^5

10^4

10^3

10^2

10^1

10^0
10^0

10^1

10^2

10^3
ids

10^4

10^5

10^6

Figure 5: Number of ids with which each particular name occurs in a log-log scale. A
point (x, y) means that there are y names that occur with x ids.
10 ids. Figure 2 shows how often these names occur with each of their ids. Only
“amphetamine” is a correct name for a chemical substance. It is clearly associated to
one id, with the other occurrences being noise. “plastics” and “propionate” are more
uniformly distributed across the ids, and are not names for chemical ids. Our goal is to
distinguish a correct name such as “amphetamine” from the incorrect names.
Schemes. There are many different methods to detect outliers. These include the
Z-test, the Grubbs test, the Dixon test, and the Box-plot rule (see, e.g., [12, 23] for
surveys). We looked into all four methods, but none of them is applicable in our setting.
The reason is that we need to find an outlier already for a very small set of distinct ids
(on average 11) without any knowledge of the underlying probability distribution.
Thus, we formalized our intuitive definition of an outlier. An outlier for a name
is the id that has the highest frequency, such that its frequency is above a minimal
threshold and there is no second id with comparable frequency. This means that an id

22

is an outlier if there is no second id, or if:
f1 > pn ∧ i × f2 < f1
Here fk is the frequency of the id with the rank k, n is the total number of id occurrences, and i ∈ N and p ∈ [0, 1] are parameters. We now describe how we chose those
parameters.
Parameter tuning. To find these parameters, we used again the sample of id occurrences from Appendix A. Each id in this sample has been mapped manually to the
correct name, giving us a set of correct names. By contrast, we manually selected 100
general names per id type from the output of Phase 1 (for example, “Pet supplies” from
the list of GTIN name candidates), giving us a set of incorrect names. We considered
all ids for which the sample names occurred, giving us, for every correct and incorrect
name, a distribution of ids, as in Figure 2. We evaluated which choices of i and p did
the best job at classifying these distributions on this test set.
We varied i between 0 and 20, and p between 0 and 0.3, and measured the precision
and recall when classifying good and bad names. In general, precision increases with
growing i and p, and recall decreases. Our focus is on precision, and hence we required
the precision to be at least 95%. By varying i and p, we found that the combination
i = 3 and p = 30% is a sweet-spot, which achieves a precision of 95% and a recall
of 25%.

C

NER Modules

We describe here one possible implementation of the NER modules ftid and ftname from
Section 4 for t ∈ {GTIN, CAS, Email, DOI}. These modules are the input of our
method, and any NER modules can be used in place of the ones described here.
GTINs. A GTIN contains 14 digits: one digit for the packaging level, 3 digits for
the country, 4-7 digits for the company, and the remaining digits for the product. The
id
last digit is a check digit. fGTIN
checks the length of the sequence, and validates the
name
check digit. fGTIN is a validator that accepts the input string, if it starts with a letter
or number, contains a word of at least 4 characters, and contains no more than 250
characters. Books have GTINs that start with “978”. To avoid that we take the author
name aggressively rejects candidates that look like author names
of a book as its title, fGTIN
or lists of author names. If the candidate string contains a given name or a singleletter abbreviation, or if more than one third of the tokens in the string are commas,
the validator rejects it. We compiled a dictionary of first names from the 1990 US
Census [42] and the Balie project [30], from which we removed some common words
(such as “China”).
CAS. A CAS number consists of 3 parts, separated by hyphens, where the last part
id
is a check digit. Hence, fCAS
checks the syntactic form of the id, and validates the
name
check digit. fCAS is a validator that accepts the input string if it contains a word of
at least 4 characters and is not more than 250 characters long. It rejects a candidate
if it contains a chemical formula or any character other than alphanumeric characters,
brackets, quotes and hyphens.

23

id
Email. femail
checks whether the input consist of a local part, followed by the @name has to recognize person names such as “John Smith”,
sign and a domain name. femail
“Smith, John”, and “Dr. John Smith”. The literature has developed sophisticated approaches to this end [37]. Here, we use a simple name finder that scans the input string
and returns all substrings that follow the pattern “first middle last” or “last, first middle”. Here, last and middle match any, possibly hyphenated, capitalized word. first
matches any combination of first names from our dictionary of first names. Since we
were only interested in personal email addresses and not in organizations, Web adminname returns only person names that overlap with the
istrators, or service providers, femail
email address.
id just verifies whether the id follows the pattern of a numeric prefix folDOIs. fDOI
lowed by a slash and a sequence of characters. Document titles are often not marked
name has to search candidates for
up separately, but occur in plain text. Therefore, fDOI
the document title in the input string. There is some work on this task (known as
bibliographic reference parsing, e.g. [48]), but these approaches can only extract from
homogeneously formatted lists of references. In our case, in contrast, the names appear
name splits the string by the separators .;”?!.
as an arbitrary sub-sequence of plain text. fDOI
It accepts a substring as a candidate, if it contains at least 4 words. As with book titles,
we exclude author names.

References
[1] R. Agrawal and S. Ieong. Aggregating Web offers to determine product prices.
In KDD, 2012.
[2] A. Arasu and H. Garcia-Molina. Extracting structured data from Web pages. In
SIGMOD, 2003.
[3] S. Auer, C. Bizer, G. Kobilarov, J. Lehmann, R. Cyganiak, and Z. G. Ives. DBpedia: A nucleus for a Web of open data. In ISWC, 2007.
[4] A. Bakalov, A. Fuxman, P. P. Talukdar, and S. Chakrabarti. Scad: Collective
discovery of attribute values. In WWW, 2011.
[5] M. Banko, M. Cafarella, S. Soderland, M. Broadhead, and O. Etzioni. Open
Information Extraction from the Web. In IJCAI, 2007.
[6] R. Baumgartner, S. Flesca, and G. Gottlob. Visual Web information extraction
with Lixto. In VLDB, 2001.
[7] P. Bohannon, N. Dalvi, Y. Filmus, N. Jacoby, S. Keerthi, and A. Kirpal. Automatic Web-scale information extraction. In CIKM, 2012.
[8] M. Bronzi, V. Crescenzi, P. Merialdo, and P. Papotti. Extraction and integration
of partially overlapping Web sources. In VLDB, 2013.
[9] L. Brown, T. Cai, and A. Dasgupta. Interval Estimation for a Binomial Proportion.
Statistical Science, 16(2), 2001.
24

[10] D. Cai, S. Yu, J. Wen, and W. Ma. Extracting content structure for Web pages
based on visual representation. In APWeb, 2003.
[11] A. Carlson, J. Betteridge, R. C. Wang, E. R. H. Jr., and T. M. Mitchell. Coupled
semi-supervised learning for information extraction. In WSDM, 2010.
[12] V. Chandola, A. Banerjee, and V. Kumar. Anomaly detection: A survey. ACM
Comput. Surv., 41(3), 2009.
[13] C. Chang, M. Kayed, M. Girgis, and K. Shaalan. A survey of Web information
extraction systems. TKDE, 18(10), 2006.
[14] W. W. Cohen, M. Hurst, and L. S. Jensen. A flexible learning system for wrapping
tables and lists in HTML documents. In WWW, 2002.
[15] V. Crescenzi, G. Mecca, and P. Merialdo. Roadrunner: Towards automatic data
extraction from large Web sites. In VLDB, 2011.
[16] N. Dalvi, R. Kumar, and M. A. Soliman. Automatic wrappers for large scale Web
extraction. In VLDB, 2011.
[17] N. Derouiche, B. Cautis, and T. Abdessalem. Automatic extraction of structured
Web data with domain knowledge. In ICDE, 2012.
[18] D. Freitag and N. Kushmerick. Boosted wrapper induction. In NCAI, 2000.
[19] T. Furche, G. Gottlob, G. Grasso, X. Guo, G. Orsi, C. Schallhart, and C. Wang.
DIADEM: Thousands of websites to a single database. In VLDB, 2014.
[20] W. Gatterbauer, P. Bohunsky, M. Herzog, B. Kruepl, and B. Pollak. Towards
domain-independent information extraction from Web tables. In WWW, 2007.
[21] R. Ghani, K. Probst, Y. Liu, M. Krema, and A. Fano. Text mining for product
attribute extraction. SIGKDD Explor. Newsl., 8(1), 2006.
[22] P. Gulhane, R. Rastogi, S. H. Sengamedu, and A. Tengli. Exploiting content
redundancy for Web information extraction. In VLDB, 2010.
[23] V. Hodge and J. Austin. A survey of outlier detection methodologies. Artif. Intell.
Rev., 22(2), 2004.
[24] A. Kannan, I. Givoni, R. Agrawal, and A. Fuxman. Matching unstructured product offers to structured product specifications. In KDD, 2011.
[25] H. K¨opcke, A. Thor, S. Thomas, and E. Rahm. Tailoring entity resolution for
matching product offers. In EDBT, 2012.
[26] A. Kopliku, M. Boughanem, and K. Pinel-Sauvagnat. Towards a framework for
attribute retrieval. In CIKM, 2011.
[27] W. Y. Lin and W. Lam. Learning to extract hierarchical information from semistructured documents. In CIKM, 2000.
25

[28] W. Liu, X. Meng, and W. Meng. ViDE: A vision-based approach for deep Web
data extraction. TKDE, 22(3), 2010.
[29] J.-B. Michel et al. Quantitative analysis of culture using millions of digitized
books. Science, 331(6041), 2011.
[30] D. Nadeau, P. D. Turney, and S. Matwin. Unsupervised named-entity recognition: generating gazetteers and resolving ambiguity. In Advances in Artificial
Intelligence, 2006.
[31] N. Nakashole, G. Weikum, and F. M. Suchanek. PATTY: A taxonomy of relational patterns with semantic types. In EMNLP-CoNLL, 2012.
[32] H. Nguyen, A. Fuxman, S. Paparizos, J. Freire, and R. Agrawal. Synthesizing
products for online catalogs. PVLDB, 4(7), 2011.
[33] Z. Nie, Y. Ma, S. Shi, J. Wen, and W. Ma. Web object retrieval. In WWW, 2007.
[34] T. Pham and K. Nguyen. A simhash-based scheme for locating product information from the Web. In SoICT, 2011.
[35] K. Probst, R. Ghani, M. Krema, A. Fano, and Y. Liu. Semi-supervised learning
of attribute-value pairs from product descriptions. In IJCAI, 2007.
[36] D. Putthividhya and J. Hu. Bootstrapped named entity recognition for product
attribute extraction. In EMNLP, 2011.
[37] S. Sarawagi. Information Extraction. Foundations and Trends in Databases, 2(1),
2008.
[38] K. Simon and G. Lausen. ViPER: augmenting automatic information extraction
with visual perceptions. In CIKM, 2005.
[39] F. M. Suchanek, G. Kasneci, and G. Weikum. YAGO: A core of semantic knowledge. In WWW, 2007.
[40] A. Talaika, J. A. Biega, A. Amarilli, and F. M. Suchanek. IBEX: Harvesting
Entities from the Web Using Unique Identifiers . In WebDB workshop, 2015.
[41] Techspot. Gmail finally overtakes Hotmail as world’s top email service. http:
//techspot.com/news/50678-google.html, 2012. Accessed: 2014-11-07.
[42] United States Census Bureau. US census. http://www.census.gov/data/
data-tools.html, 1990. Accessed: 2013-10-01.
[43] P. Venetis, A. Halevy, J. Madhavan, and et al. Recovering semantics of tables on
the Web. In VLDB, 2011.
[44] World Bank. GDP (current US$). http://data.worldbank.org/indicator/
NY.GDP.MKTP.CD. Accessed: 2013-10-01.

26

[45] World Trade Organization. International trade statistics: Composition, definitions & methodology. http://www.wto.org/english/res_e/statis_e/
its2011_e/its11_metadata_e.pdf, 2011. Accessed: 2014-11-07.
[46] World Trade Organization. International trade statistics: World trade developments. https://www.wto.org/english/res_e/statis_e/its2012_e/
its12_world_trade_dev_e.pdf, 2012. Accessed: 2014-11-07.
[47] Y. Zhai and B. Liu. Web data extraction based on partial tree alignment. In WWW,
2005.
[48] X. Zhang, J. Zou, D. X. Le, and G. R. Thoma. A structural SVM approach for
reference parsing. In Machine Learning and Applications, 2010.
[49] H. Zhao, W. Meng, Z. Wu, V. Raghavan, and C. Yu. Fully automatic wrapper
generation for search engines. In WWW, 2005.
[50] S. Zheng, R. Song, J. R. Wen, and C. L. Giles. Efficient record-level wrapper
induction. In CIKM, 2009.
[51] J. Zhu, Z. Nie, X. Liu, B. Zhang, and J. Wen. StatSnowball: a statistical approach
to extracting entity relationships. In WWW, 2009.
[52] J. Zhu, Z. Nie, J. R. Wen, B. Zhang, and W. Y. Ma. Simultaneous record detection
and attribute labeling in Web data extraction. In SIGKDD, 2006.
[53] J. Zhu, B. Zhang, Z. Nie, J. Wen, and H. Hon. Webpage understanding: an
integrated approach. In KDD, 2007.

27

function parse(HTML document d, parent tag t):
// d is passed by reference so recursive calls may modify it
FrameTree result ← htag: t, content: [ ]i
if t is self-closing then return(result)
while |d| > 0
if d starts with tag t 0
if t 0 is closing
if t 0 closes t
remove t 0 from d
break
end if
if t 0 6 t
remove t 0 from d
continue
end if
break
end if
if t 6 t 0 then break
remove t 0 from d
if t 0 is separator
f ← [ parse(d, t 0 ) ]
f .appendAll(parse(d, t 0∗ ).content)
result.content.append(htag: t 0∗ , content: f i)
else
result.content.append(parse(d, t 0 ))
end if
else
read and remove text s from d
if s is not whitespace then result.content.append(s)
end if
end while
return result
Algorithm 1: Building a frame tree

28

Table 3: Total number of items, accuracy, and recall after each phase
Num.
Phase 1
Phase 2
Phase 3

Phase 1
Phase 2
Phase 3

GTIN items
Acc.
Rec.

Num.

3,929,312
2,550,703
2,550,703

38%±8%
76%±8%
82%±7%

60%
48%
50%

241,602
235,779
235,779

Num.

DOI items
Acc.

Rec.

Num.

1,167,810
1,038,950
1,038,950

52%±8%
68%±9%
73%±8%

50%
45%
47%

13,625,860
13,625,860
13,625,859

CAS items
Acc.

Rec.

76%±6%
86%±5%
96%±3%

80%
76%
78%

Email items
Acc.
90%±6%
90%±6%
90%±6%

Table 4: Richest sources for entities of various entity types
Product sources

Items

www2.loot.co.za
www.books-by-isbn.com
gtin13.com
en.wikipedia.org
www.buchhandel.de
Chemical sources

304,431
50,683
26,834
21,873
18,264
Items

www.chembuyersguide.com
www.chemnet.com
www.lookchem.com
www.seekchemicals.com
www.tradingchem.com
Document sources

129,211
22,061
12,354
7,326
4,769
Items

wwwtest.soils.org
www.plosone.org
www.citeulike.org
www.astm.org
bja.oxfordjournals.org

29

20,635
19,261
13,491
10,020
9,030

Rec.
63%
63%
63%

Table 5: Common person names
Family names

Given names

Full names

Smith
Johnson
Brown
Jones
Williams

John
David
Michael
Mark
Robert

John Smith
1,969
David Smith 1,484
John Doe
1,371
Michael Smith 990
David Brown
899

84,376
55,277
46,499
45,322
43,492

238,446
207,931
155,880
117,755
109,814

Table 6: Top companies by production
Company

Prefix

Bernat
Panasonic
Lion
Nikon

0057355
0037988
0023032
0018208

Table 7: Top e-mail domains

Products
1,116
929
927
829

Domain

Addresses

gmail.com
yahoo.com
hotmail.com
aol.com

304,236
290,292
281,498
259,769

Table 8: Countries by production
Country

#Products

Country

GDP (trillion)

USA
UK
Germany
Japan
France

1,024,219
59,542
26,949
17,353
12,845

USA
China
Japan
Germany
France

14.99 US$
7.20 US$
5.87 US$
3.60 US$
2.77 US$

Table 9: Precision and recall of different scoring models for GTINs on different record
types
Type

Scoring model

Prec.

Rec.

Rank

Detail
Detail
Detail
Detail
Detail
Detail
Detail

random
title
order
order + title
order + distance
order + distance + style4
order + distance + style4 + title

86%
71%
84%
70%
84%
68%
75%

25%
16%
24%
16%
24%
15%
10%

275
17
187
6
78
3
1

Free
Free

first3
first3 + style

80%
85%

29%
29%

9
9

30


